Turbulent density and pressure fluctuations in the stratified intracluster medium

Turbulent gas motions are observed in the intracluster medium (ICM). The ICM is density-stratified, with the gas density being highest at the centre of the cluster and decreasing radially outwards. As a result of this, Kolmogorov (homogeneous, isotropic) turbulence theory does not apply to the ICM. The gas motions are instead explained by anisotropic stratified turbulence, with the stratification quantified by the perpendicular Froude number ($\mathrm{Fr}_\perp$). These turbulent motions are associated with density and pressure fluctuations, which manifest as perturbations in X-ray surface brightness maps of the ICM and as thermal Sunyaev-Zeldovich effect (SZ) fluctuations, respectively. In order to advance our understanding of the relations between these fluctuations and the turbulent gas velocities, we have conducted 100 high-resolution hydrodynamic simulations of stratified turbulence ($256^2\times 384$ -- $1024^2\times1536$ resolution elements), in which we scan the parameter space of subsonic rms Mach number ($\mathcal{M}$), $\mathrm{Fr}_\perp$, and the ratio of entropy and pressure scale heights ($R_{PS}=H_P/H_S$), relevant to the ICM. We develop a new scaling relation between the standard deviation of logarithmic density fluctuations ($\sigma_s$, where $s=\ln(\rho/\left<\rho\right>)$), $\mathcal{M}$, and $\mathrm{Fr}_{\perp}$, valid till $\mathrm{Fr}_\perp\ll1$:~$\sigma_s^2=\ln\left(1+b^2\mathcal{M}^4+0.10/(\mathrm{Fr}_\perp+0.25/\sqrt{\mathrm{Fr}_\perp})^2\mathcal{M}^2R_{PS}\right)$, where $b\sim1/3$ for solenoidal turbulence driving studied here. We further find that logarithmic pressure fluctuations $\sigma_{(\ln{P}/\left<P\right>)}$ are independent of stratification and scale according to the relation $\sigma_{(\ln{\bar{P}})}^2=\ln\left(1+b^2\gamma^2\mathcal{M}^4\right)$, where $\bar{P}=P/\left<P\right>$ and $\gamma$ is the adiabatic index of the gas.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
